Primordial black holes and gravitational waves from dissipation during inflation

We study the generation of a localized peak in the primordial spectrum of curvature perturbations from a transient dissipative phase during inflation, leading to a large population of primordial black holes. The enhancement of the power spectrum occurs due to stochastic thermal noise sourcing curvature fluctuations. We solve the stochastic system of Einstein equations for many realizations of the noise and obtain the distribution for the curvature power spectrum. We then propose a method to find its expectation value using a deterministic system of differential equations. In addition, we find a single stochastic equation whose analytic solution helps to understand the main features of the spectrum. Finally, we derive a complete expression and a numerical estimate for the energy density of the stochastic background of gravitational waves induced at second order in perturbation theory. This includes the gravitational waves induced during inflation, during the subsequent radiation epoch and their mixing. Our scenario provides a novel way of generating primordial black hole dark matter with a peaked mass distribution and a detectable stochastic background of gravitational waves from inflation.

==> listofproofs.txt <==
Here are the asnwers to the queries for the author:

1. The names of all authors are spelt correctly.
2. Affiliations are written correctly.
3. Fig. 1 - right panel must be modified. See the item #5 in the following list.
4. The acknowledgments section is complete and correct.
5. The LATEX code the table in figure 6 is typed correctly.
6. One equation must be modified. See the item #1 in the following list.


Here is the list of modifications that should be made:

1. In Eq. (2.12). The second "+" sign in the parenthesis on the right-hand side of the equation, i.e. between "\delta \dot \phi" and "\dot \phi \psi", should be replaced by a minus sign "-".
2. In the caption of Fig. 6, a space is missing: "eqs. (2.21)and (2.22)." should be replaced by "eqs. (2.21) and (2.22)."
3. On page 2, four lines before Eq. (1.1),  "the acceleration of a single-field inflaton is rather abruptly diminished." should be replaced by "the acceleration of the inflaton is rather abruptly diminished."
4. Above eq. (4.17), "contains three tems" should be replaced by "contains three terms"
5. Figure 1, right plot. The figure should be replaced by the attached version.
6. Sentence before (A.6), cosmas should be removed.
7. Last line of p. 32. "The self-consistency our set-up is therefore guaranteed." should be replaced by "The self-consistency of our set-up is therefore guaranteed."


